SELECT: A Large-Scale Benchmark of Data Curation Strategies for Image Classification

Data curation is the problem of how to collect and organize samples into a dataset that supports efficient learning. Despite the centrality of the task, little work has been devoted towards a large-scale, systematic comparison of various curation methods. In this work, we take steps towards a formal evaluation of data curation strategies and introduce SELECT, the first large-scale benchmark of curation strategies for image classification. In order to generate baseline methods for the SELECT benchmark, we create a new dataset, ImageNet++, which constitutes the largest superset of ImageNet-1K to date. Our dataset extends ImageNet with 5 new training-data shifts, each approximately the size of ImageNet-1K itself, and each assembled using a distinct curation strategy. We evaluate our data curation baselines in two ways: (i) using each training-data shift to train identical image classification models from scratch (ii) using the data itself to fit a pretrained self-supervised representation. Our findings show interesting trends, particularly pertaining to recent methods for data curation such as synthetic data generation and lookup based on CLIP embeddings. We show that although these strategies are highly competitive for certain tasks, the curation strategy used to assemble the original ImageNet-1K dataset remains the gold standard. We anticipate that our benchmark can illuminate the path for new methods to further reduce the gap. We release our checkpoints, code, documentation, and a link to our dataset at https://github.com/jimmyxu123/SELECT.

==> artifacts/oi1000_matched.json <==
{
  "/m/066gdc": "tench",
  "/m/03fj2": "goldfish",
  "/m/0by7c": "great white shark",
  "/m/01hxbg": "tiger shark",
  "/m/03q3l": "hammerhead",
  "/m/07qqq": "torpedo",
  "/m/028jd8": "electric ray",
  "/m/0f54r": "stingray",
  "/m/06mfp": "rooster",
  "/m/05n4y": "ostrich",
  "/m/01_6mc": "brambling",
  "/m/01ks9_": "goldfinch",
  "/m/0206yg": "house finch",
  "/m/02g1j4": "junco",
  "/m/020vbd": "indigo bunting",
  "/m/0hscv": "robin",
  "/m/013vxd": "bulbul",
  "/m/01f849": "jay",
  "/m/012074": "magpie",
  "/m/01g3ny": "chickadee",
  "/m/0k5zk": "water ouzel",
  "/m/01cjsf": "kite",
  "/m/01dx8": "bald eagle",
  "/m/07_4p": "vulture",
  "/m/01_5q8": "great grey owl",
  "/m/02bpy5": "fire salamander",
  "/m/0jcq8": "smooth newt",
  "/m/0f9lf": "newt",
  "/m/021p8m": "spotted salamander",
  "/m/01j6xr": "axolotl",
  "/m/021cns": "bullfrog",
  "/m/048ypz": "tree frog",
  "/m/02sqjc": "tailed frog",
  "/m/064_lq": "loggerhead sea turtle",
  "/m/01vq2n": "leatherback sea turtle",
  "/m/0djwly": "mud turtle",
  "/m/02wyt89": "terrapin",
  "/m/07bzdm": "box turtle",
  "/m/01vq7_": "iguana",
  "/m/013r_l": "green iguana",
  "/m/01x8yz": "anole",
  "/m/0272px": "carolina anole",
  "/m/01vrc0": "whiptail",
  "/m/084ml3": "whiptail lizard",
  "/m/0m8zy": "agama",
  "/m/01ztbk": "alligator lizard",
  "/m/03fsw": "gila monster",
  "/m/07yd7s": "european green lizard",
  "/m/017r3f": "chameleon",
  "/m/04f79": "komodo dragon",
  "/m/01vq6t": "dragon lizard",
  "/m/04q23v": "nile crocodile",
  "/m/02g2w1": "american alligator",
  "/m/0f6mr": "triceratops",
  "/m/09g7vwh": "thunder snake",
  "/m/0c02tq": "ringneck snake",
  "/m/057s33": "hognose snake",
  "/m/03qv1l": "grass snake",
  "/m/01k1y7": "kingsnake",
  "/m/02wm5j": "garter snake",
  "/m/0bwgbm": "water snake",
  "/m/0b7nhc": "vine snake",
  "/m/0cygn9": "night snake",
  "/m/074_t6": "boa constrictor",
  "/m/0d7pvj": "rock python",
  "/m/09nzgt": "indian cobra",
  "/m/02pggg": "sea snake",
  "/m/0b9d84": "horned viper",
  "/m/09v1hv": "eastern diamondback rattlesnake",
  "/m/0206cd": "sidewinder",
  "/m/0gs3g": "trilobite",
  "/m/02z3wfm": "harvestman",
  "/m/0755b": "scorpion",
  "/m/0dzdms": "yellow garden spider",
  "/m/0fydkd": "araneus cavaticus",
  "/m/03nm8c": "european garden spider",
  "/m/034qgf": "black widow",
  "/m/01phsx": "tarantula",
  "/m/01pbww": "wolf spider",
  "/m/0175cv": "tick",
  "/m/019h78": "centipede",
  "/m/01j0w0": "black grouse",
  "/m/0h2jc": "partridge",
  "/m/01wbt9": "ruffed grouse",
  "/m/01wbf1": "prairie chicken",
  "/m/0h29c": "peafowl",
  "/m/06b81": "quail",
  "/m/015y82": "african grey",
  "/m/0gv35": "macaw",
  "/m/03fgtt": "sulphur-crested cockatoo",
  "/m/01j45r": "lorikeet",
  "/m/09jn3j": "coucal",
  "/m/0h02z": "bee eater",
  "/m/0j5wx": "hornbill",
  "/m/0j91q": "hummingbird",
  "/m/01mzf_": "jacamar",
  "/m/07h17": "toucan",
  "/m/09ddx": "duck",
  "/m/01m462": "red-breasted merganser",
  "/m/0dbvp": "goose",
  "/m/0gnx_": "black swan",
  "/m/0kt8p": "echidna",
  "/m/0y63": "anteater",
  "/m/05xyb": "platypus",
  "/m/0mb5g": "wallaby",
  "/m/04cp_": "koala",
  "/m/06wtyq": "wombat",
  "/m/0d8zb": "jellyfish",
  "/m/017v43": "sea anemone",
  "/m/0k9xk": "anemone",
  "/m/05s6n2": "brain coral",
  "/m/060st": "flatworm",
  "/m/0fsnf": "nematode",
  "/m/01qk4t": "conch",
  "/m/0f9_l": "snail",
  "/m/01l256": "slug",
  "/m/01zwml": "sea slug",
  "/m/01hz5_": "chiton",
  "/m/0p23_": "nautilus",
  "/m/032xpl": "chambered nautilus",
  "/m/03rcbt": "dungeness crab",
  "/m/02pkm_z": "rock crab",
  "/m/02cm5m": "fiddler crab",
  "/m/03_z1w": "king crab",
  "/m/02155t": "american lobster",
  "/m/0nk23": "spiny lobster",
  "/m/0by1g": "crayfish",
  "/m/01p7ws": "hermit crab",
  "/m/035vxb": "isopod",
  "/m/01jhl9": "white stork",
  "/m/01jhmx": "black stork",
  "/m/019600": "spoonbill",
  "/m/0163q8": "flamingo",
  "/m/02t0jc": "little blue heron",
  "/m/01jl55": "great egret",
  "/m/01g4lv": "bittern",
  "/m/01c43w": "crane",
  "/m/01mxk0": "limpkin",
  "/m/01vdv8": "european gallinule",
  "/m/0h1gf1q": "common gallinule",
  "/m/01swzs": "american coot",
  "/m/01d991": "bustard",
  "/m/02wv6jp": "ruddy turnstone",
  "/m/01q6zv": "red-backed sandpiper",
  "/m/01njv7": "redshank",
  "/m/01kcl4": "dowitcher",
  "/m/01g5ch": "oystercatcher",
  "/m/0j4rl": "pelican",
  "/m/02gs3z": "king penguin",
  "/m/0czsqd": "albatross",
  "/m/03dqt": "grey whale",
  "/m/04bmk": "killer whale",
  "/m/01s6_4": "grampus",
  "/m/0gd00": "dugong",
  "/m/0gd36": "sea lion",
  "/m/0khhs": "chihuahua",
  "/m/045tty": "japanese chin",
  "/m/02cyl6": "maltese",
  "/m/02bp0t": "pekingese",
  "/m/01s7fj": "shih tzu",
  "/m/04nmst": "king charles spaniel",
  "/m/01pkw7": "papillon",
  "/m/018g_l": "rhodesian ridgeback",
  "/m/011l1": "afghan hound",
  "/m/0hw_s": "basset hound",
  "/m/01dj7": "beagle",
  "/m/018z4d": "bloodhound",
  "/m/020dr1": "bluetick coonhound",
  "/m/01d7mc": "black and tan coonhound",
  "/m/0773fb": "treeing walker coonhound",
  "/m/06w066": "english foxhound",
  "/m/0778jb": "redbone coonhound",
  "/m/01j0g": "borzoi",
  "/m/03ysk": "irish wolfhound",
  "/m/03ysz": "italian greyhound",
  "/m/08626": "whippet",
  "/m/03ys4": "ibizan hound",
  "/m/03vgc4": "norwegian elkhound",
  "/m/05717m": "otterhound",
  "/m/076zg": "saluki",
  "/m/076_8": "scottish deerhound",
  "/m/02kwjt": "weimaraner",
  "/m/01kv93": "staffordshire bull terrier",
  "/m/04m4bq": "american staffordshire terrier",
  "/m/049jr6": "american pit bull terrier",
  "/m/02wbf7": "bedlington terrier",
  "/m/0353h4": "border terrier",
  "/m/03cq_p": "kerry blue terrier",
  "/m/032xlb": "irish terrier",
  "/m/05d1_4": "norfolk terrier",
  "/m/03jjm4": "norwich terrier",
  "/m/01_gx_": "yorkshire terrier",
  "/m/032xv1": "lakeland terrier",
  "/m/032xq9": "sealyham terrier",
  "/m/017t3p": "airedale terrier",
  "/m/02z57c": "cairn terrier",
  "/m/02gf0p": "australian terrier",
  "/m/0353qr": "dandie dinmont terrier",
  "/m/02x9dk": "boston terrier",
  "/m/020z66": "miniature schnauzer",
  "/m/04q65n": "giant schnauzer",
  "/m/04p3f7": "standard schnauzer",
  "/m/018ywq": "scottish terrier",
  "/m/05pyhd": "tibetan terrier",
  "/m/05h0pv": "australian silky terrier",
  "/m/02f1fz": "west highland white terrier",
  "/m/03vrbz": "lhasa apso",
  "/m/01p8tm": "flat-coated retriever",
  "/m/07bln6": "curly coated retriever",
  "/m/01t032": "golden retriever",
  "/m/0km3f": "labrador retriever",
  "/m/01cx_v": "chesapeake bay retriever",
  "/m/02kw9d": "german shorthaired pointer",
  "/m/0183xd": "vizsla",
  "/m/0gz1d": "english setter",
  "/m/039rzl": "irish setter",
  "/m/0gz0j": "gordon setter",
  "/m/01pm38": "clumber spaniel",
  "/m/020z5t": "english springer spaniel",
  "/m/081zj5": "welsh springer spaniel",
  "/m/0119x27p": "cocker spaniel",
  "/m/02wbgd": "english cocker spaniel",
  "/m/0d5yby": "sussex spaniel",
  "/m/044lwh": "irish water spaniel",
  "/m/0j7vm": "kuvasz",
  "/m/01dv7j": "schipperke",
  "/m/02vjrc": "groenendael",
  "/m/02_70q": "briard",
  "/m/0gz2b": "australian kelpie",
  "/m/04dm6": "komondor",
  "/m/0182yx": "shetland sheepdog",
  "/m/02kcj6": "collie",
  "/m/0pwdp": "border collie",
  "/m/03h71r": "bouvier des flandres",
  "/m/01nw62": "rottweiler",
  "/m/0km5c": "german shepherd",
  "/m/06pq2r": "dobermann",
  "/m/03svl1": "miniature pinscher",
  "/m/037jtq": "greater swiss mountain dog",
  "/m/01p5rd": "bernese mountain dog",
  "/m/08mb92": "appenzeller sennenhund",
  "/m/01llgk": "boxer",
  "/m/01hxnh": "bullmastiff",
  "/m/03w0j9": "tibetan mastiff",
  "/m/038wt3": "french bulldog",
  "/m/0lbw4": "great dane",
  "/m/01p3d7": "alaskan malamute",
  "/m/071jj": "siberian husky",
  "/m/02rjc05": "dalmatian",
  "/m/01p2dp": "affenpinscher",
  "/m/01j0x": "basenji",
  "/m/016wkx": "pug",
  "/m/06rq64": "leonberger",
  "/m/01z404": "newfoundland",
  "/m/01hzb8": "great pyrenees",
  "/m/017lg8": "samoyed",
  "/m/016wfy": "pomeranian",
  "/m/0c40t": "chow chow",
  "/m/04dmm": "keeshond",
  "/m/02kh2h": "pembroke welsh corgi",
  "/m/02kgrx": "cardigan welsh corgi",
  "/m/01b_l2": "cardigan",
  "/m/0xn5dj9": "toy poodle",
  "/m/0xn59p7": "miniature poodle",
  "/m/0xn56pv": "standard poodle",
  "/m/0czbdd9": "canis lupus tundrarum",
  "/m/06hq8": "red wolf",
  "/m/01y_7": "coyote",
  "/m/0gz1v": "dingo",
  "/m/02dcv": "dhole",
  "/m/02twvh": "lycaon pictus",
  "/m/03m8_": "hyena",
  "/m/02r5q6": "red fox",
  "/m/027tn4": "kit fox",
  "/m/0xp0": "arctic fox",
  "/m/03mr8x": "grey fox",
  "/m/0g4cd0": "tabby cat",
  "/m/0g_3r": "siamese",
  "/m/0229mb": "egyptian mau",
  "/m/02nxqmh": "painter",
  "/m/0kff3": "cougar",
  "/m/027ylld": "puma",
  "/m/04g2r": "lynx",
  "/m/0c29q": "leopard",
  "/m/0dfdv": "snow leopard",
  "/m/0449p": "jaguar",
  "/m/096mb": "lion",
  "/m/07dm6": "tiger",
  "/m/0cd4d": "cheetah",
  "/m/01dxs": "brown bear",
  "/m/0dglm": "american black bear",
  "/m/05b1swx": "polar bear",
  "/m/023q15": "sloth bear",
  "/m/01f0zq": "mongoose",
  "/m/01djxm": "meerkat",
  "/m/01kfqp": "tiger beetle",
  "/m/0gj37": "ladybug",
  "/m/025w8w": "ground beetle",
  "/m/02kvln": "longhorn beetle",
  "/m/0267lq": "leaf beetle",
  "/m/02yhs7": "dung beetle",
  "/m/06pzv3": "rhinoceros beetle",
  "/m/01xwx2": "weevil",
  "/m/0h2mp": "fly",
  "/m/01h3n": "bee",
  "/m/0_k2": "ant",
  "/m/03_0x5": "grasshopper",
  "/m/09xp_": "cricket",
  "/m/06_y0yh": "walking stick",
  "/m/07j41f": "cockroach",
  "/m/03gw60r": "mantis",
  "/m/0f7sw": "cicada",
  "/m/07lm3z": "leafhopper",
  "/m/03x3bw": "sewing needle",
  "/m/0ft9s": "dragonfly",
  "/m/0h9h0": "damselfly",
  "/m/0788wf": "admiral",
  "/m/06ws67": "ringlet",
  "/m/01knvc": "monarch butterfly",
  "/m/04syw": "monarch",
  "/m/02ymt0": "cabbage butterfly",
  "/m/03lcss": "lycaenid",
  "/m/01h8tj": "starfish",
  "/m/0hhnm": "sea urchin",
  "/m/01jxq2": "sea cucumber",
  "/m/02r936": "wood rabbit",
  "/m/0cx37": "hare",
  "/m/027k94": "angora rabbit",
  "/m/03qrc": "hamster",
  "/m/0c568": "porcupine",
  "/m/0cl4p": "hedgehog",
  "/m/06s908": "fox squirrel",
  "/m/023vxw": "marmot",
  "/m/01dw9": "beaver",
  "/m/0gy7v": "guinea pig",
  "/m/03jd78": "sorrel",
  "/m/0898b": "zebra",
  "/m/068zj": "pig",
  "/m/0dr47": "boar",
  "/m/01jw00": "warthog",
  "/m/09f20": "hippopotamus",
  "/m/03bx7vb": "ox",
  "/m/0g0zc": "water buffalo",
  "/m/01gm6": "bison",
  "/m/03xvyz": "ram",
  "/m/02ljcp": "bighorn",
  "/m/03rvyf": "hartebeest",
  "/m/01r9wv": "impala",
  "/m/012gxj": "gazelle",
  "/m/01w5q5": "arabian camel",
  "/m/04ldz": "llama",
  "/m/02mjtr": "weasel",
  "/m/0148h8": "mink",
  "/m/01qpsq": "polecat",
  "/m/01h_wz": "black-footed ferret",
  "/m/01205h": "ferret",
  "/m/0cn6p": "otter",
  "/m/0km7z": "skunk",
  "/m/01qj63": "badger",
  "/m/0xfy": "armadillo",
  "/m/0chlx7": "three-toed sloth",
  "/m/05m4m": "orangutan",
  "/m/0396p": "gorilla",
  "/m/0kjxx": "chimpanzee",
  "/m/0qjt6": "gibbon",
  "/m/02fll7": "siamang",
  "/m/02j7d_": "guenon",
  "/m/01n9rl": "patas",
  "/m/0f375": "baboon",
  "/m/01jsqj": "macaque",
  "/m/04hfxj": "langur",
  "/m/0f3k6": "colobus",
  "/m/02f901": "proboscis monkey",
  "/m/02msn_": "marmoset",
  "/m/02cby3": "howler monkey",
  "/m/04llt9": "titi",
  "/m/02p66h": "spider monkey",
  "/m/04l83j": "squirrel monkey",
  "/m/02j4fs": "madagascar cat",
  "/m/0kcyz": "indri",
  "/m/021c5h": "asian elephant",
  "/m/0dflpy": "indian elephant",
  "/m/04_r5c": "african elephant",
  "/m/03bj1": "panda",
  "/m/06l9r": "red panda",
  "/m/0c0wyj": "barracouta",
  "/m/01j2pr": "eel",
  "/m/0638c0": "coho",
  "/m/0274kmf": "rock beauty",
  "/m/07k8w_": "clownfish",
  "/m/0h9637l": "anemone fish",
  "/m/01g7qz": "sturgeon",
  "/m/06vh5n": "billfish",
  "/m/01kv4w": "gar",
  "/m/026lzvd": "lionfish",
  "/m/05w9z": "blowfish",
  "/m/0hgs4jj": "puffer",
  "/m/0hq8": "abacus",
  "/m/03x59_": "abaya",
  "/m/0mkg": "accordion",
  "/m/042v_gx": "acoustic guitar",
  "/m/0xsc": "aircraft carrier",
  "/m/06j22f": "flattop",
  "/m/0dhz0": "airliner",
  "/m/0fx72": "airship",
  "/m/0hyb2": "altar",
  "/m/012n7d": "ambulance",
  "/m/0hjf": "amphibian",
  "/m/014jrm": "amphibious vehicle",
  "/m/01z9l8": "apiary",
  "/m/0f748": "apron",
  "/m/0jb3": "assault rifle",
  "/m/01940j": "backpack",
  "/m/02wv6th": "bakery",
  "/m/0l3ms": "balance beam",
  "/m/02yj3w": "beam",
  "/m/01j51": "balloon",
  "/m/018j2": "banjo",
  "/m/07p_zw": "handrail",
  "/m/03_163": "barbell",
  "/m/04ycb9n": "barber chair",
  "/m/0vllx": "barn",
  "/m/0cs24": "barometer",
  "/m/02zn6n": "barrel",
  "/m/01lh8n": "wheelbarrow",
  "/m/018jz": "baseball",
  "/m/018w8": "basketball",
  "/m/01c3q": "bassoon",
  "/m/03dnzn": "bathtub",
  "/m/0242gd": "wagon",
  "/m/016gvg": "station wagon",
  "/m/04h7h": "lighthouse",
  "/m/017hf": "beacon",
  "/m/0d20w4": "beaker",
  "/m/03wzgp": "bearskin",
  "/m/044gvx": "beer bottle",
  "/m/0bs7sg": "beer glass",
  "/m/02wc6z": "bell tower",
  "/m/02850ws": "bib",
  "/m/0lx4m": "tandem bicycle",
  "/m/01g8j": "bikini",
  "/m/04zwwv": "ring binder",
  "/m/08ks_f": "opera glasses",
  "/m/0lt4_": "binoculars",
  "/m/06872v": "birdhouse",
  "/m/0df2hk": "boathouse",
  "/m/09wz9": "bobsleigh",
  "/m/020gp1": "bolo tie",
  "/m/02h99d": "bonnet",
  "/m/03__z0": "bookcase",
  "/m/02b389": "bottle cap",
  "/m/07pnzh3": "bow",
  "/m/0286h_": "bow tie",
  "/m/01504": "brass",
  "/m/02r5hl8": "bandeau",
  "/m/01gmv2": "brassiere",
  "/m/03zrlf": "breakwater",
  "/m/0dc4t": "mole",
  "/m/05p5f9": "breastplate",
  "/m/0g7xf": "broom",
  "/m/01zfyk": "bucket",
  "/m/039x97": "buckle",
  "/m/0hs8k": "bullet",
  "/m/0m_bl": "bullet train",
  "/m/0pg52": "taxi",
  "/m/01l7w1": "cauldron",
  "/m/0c06p": "candle",
  "/m/020kz": "cannon",
  "/m/0ph39": "canoe",
  "/m/02mqfb": "can opener",
  "/m/01pwdc": "carousel",
  "/m/033rv2": "carton",
  "/m/0cldt": "automated teller machine",
  "/m/0h8kx6b": "cassette player",
  "/m/0d5gx": "castle",
  "/m/01bvgh": "catamaran",
  "/m/01b87f": "cd player",
  "/m/01xqw": "cello",
  "/m/050k8": "mobile phone",
  "/m/0269r2s": "chain",
  "/m/01yx2": "mail",
  "/m/01j4z9": "chainsaw",
  "/m/04bct1": "chest",
  "/m/0h8n5f5": "storage chest",
  "/m/07k1l9": "chiffonier",
  "/m/0f8s22": "chime",
  "/m/0395lw": "bell",
  "/m/0mbct": "gong",
  "/m/03cm5cw": "china cabinet",
  "/m/03c59l": "christmas stocking",
  "/m/01wb7": "church",
  "/m/0kcc7": "movie theater",
  "/m/0bf5hy": "cleaver",
  "/m/0362v5": "chopper",
  "/m/06jlgc": "cliff dwelling",
  "/m/01444p": "cloak",
  "/m/01_5wc": "clog",
  "/m/0440zs": "cocktail shaker",
  "/m/07xyvk": "coffeemaker",
  "/m/012z2g": "volute",
  "/m/02318": "coil",
  "/m/0gn_f": "spiral",
  "/m/0213tg": "combination lock",
  "/m/01m2v": "computer keyboard",
  "/m/0c5yy": "confectionery",
  "/m/01mwy7": "container ship",
  "/m/019qw9": "convertible",
  "/m/03pnth": "corkscrew",
  "/m/0319l": "horn",
  "/m/07gql": "trumpet",
  "/m/020w2": "cornet",
  "/m/03nn83": "cowboy boot",
  "/m/025rp__": "cowboy hat",
  "/m/07tz5y": "cradle",
  "/m/03yz3h": "crate",
  "/m/061hd_": "infant bed",
  "/m/05441v": "crutch",
  "/m/01h0s2": "cuirass",
  "/m/0dl8m": "dam",
  "/m/03vxtt": "dike",
  "/m/01y9k5": "desk",
  "/m/0dvvc": "desktop computer",
  "/m/0f571": "diaper",
  "/m/026lrs": "napkin",
  "/m/06_72j": "digital clock",
  "/m/02qwvtx": "dishcloth",
  "/m/0ky7b": "dishwasher",
  "/m/0g71w": "disc brake",
  "/m/02v0hj": "dock",
  "/m/02b7w4": "dog sled",
  "/m/016br2": "dome",
  "/m/04lhjs": "drilling rig",
  "/m/026t6": "drum",
  "/m/011_dp": "membranophone",
  "/m/04h8sr": "dumbbell",
  "/m/01xnc_": "dutch oven",
  "/m/02qf1h5": "electric fan",
  "/m/02sgy": "electric guitar",
  "/m/022pgh": "electric locomotive",
  "/m/06q1l_": "entertainment center",
  "/m/0frqm": "envelope",
  "/m/01vk_m": "espresso machine",
  "/m/02xb7qb": "face powder",
  "/m/05vv1c": "feather boa",
  "/m/0m5nh": "boa",
  "/m/02p01q": "file",
  "/m/047j0r": "filing cabinet",
  "/m/03fpmv": "fireboat",
  "/m/0ff7dl": "fire screen",
  "/m/0l14j_": "flute",
  "/m/0bvn8w": "folding chair",
  "/m/07qxg_": "football helmet",
  "/m/0220r2": "fountain",
  "/m/0gd6f": "fountain pen",
  "/m/06ncpn": "four-poster",
  "/m/05252qc": "freight car",
  "/m/04v6l4": "frying pan",
  "/m/02cv4w": "garbage truck",
  "/m/08p43d": "gas pump",
  "/m/0gvrl5w": "go-kart",
  "/m/044r5d": "golf ball",
  "/m/0323sq": "golf cart",
  "/m/02068x": "gondola",
  "/m/0bp_2p": "gown",
  "/m/0lyf_": "greenhouse",
  "/m/02pv0pf": "nursery",
  "/m/03_qhc": "grille",
  "/m/09y4pm": "market",
  "/m/01jpn4": "grocery store",
  "/m/0djbc": "guillotine",
  "/m/05w9t9": "hair spray",
  "/m/03f6y0": "half track",
  "/m/03l9g": "hammer",
  "/m/0db0qw": "hamper",
  "/m/03wvsk": "hair dryer",
  "/m/06zt8xh": "hand-held computer",
  "/m/01nh1r": "handkerchief",
  "/m/03l34": "hard disk drive",
  "/m/03m5k": "harp",
  "/m/03qjg": "harmonica",
  "/m/01_cf6": "harvester",
  "/m/0288cd": "hatchet",
  "/m/0fz0h": "honeycomb",
  "/m/02p_8bb": "hook",
  "/m/0jlk7": "claw",
  "/m/06qp7v": "hoopskirt",
  "/m/0cqn2": "horizontal bar",
  "/m/0bmr5v": "hourglass",
  "/m/0mcx2": "ipod",
  "/m/025rw19": "iron",
  "/m/04jphh9": "clothes iron",
  "/m/01d4b2": "jack-o'-lantern",
  "/m/0hgr6": "denim",
  "/m/0fly7": "jeans",
  "/m/03_qm": "jeep",
  "/m/013s93": "t-shirt",
  "/m/02h00q": "jersey",
  "/m/0_d6n": "jigsaw puzzle",
  "/m/0dd5q": "jinrikisha",
  "/m/0swpk6b": "rickshaw",
  "/m/044fq": "joystick",
  "/m/049kc": "kimono",
  "/m/0d2gl1": "knee pad",
  "/m/04blr": "knot",
  "/m/027rl48": "ladle",
  "/m/081lvg": "lampshade",
  "/m/01c648": "laptop",
  "/m/01yg9g": "lawn mower",
  "/m/02qvql": "mower",
  "/m/0gxj3h": "lens cap",
  "/m/09f_75": "letter opener",
  "/m/04h8h": "library",
  "/m/03gtx71": "lifeboat",
  "/m/01ypq8": "lighter",
  "/m/04k84": "light",
  "/m/01lcw4": "limousine",
  "/m/01vbb5": "ocean liner",
  "/m/06c7f7": "lipstick",
  "/m/0cf417": "lotion",
  "/m/0cfpc": "loudspeaker",
  "/m/02079p": "speaker",
  "/m/02rtgs_": "loupe",
  "/m/01zfgj": "sawmill",
  "/m/078bm7": "messenger bag",
  "/m/03b6pr": "mailbox",
  "/m/08wphn": "maillot",
  "/m/015mm6": "tights",
  "/m/0250bv": "manhole cover",
  "/m/0dwsp": "marimba",
  "/m/0dwr4": "xylophone",
  "/m/01kr41": "mask",
  "/m/017ltm": "maypole",
  "/m/051y6": "maze",
  "/m/04msr": "labyrinth",
  "/m/07v9_z": "measuring cup",
  "/m/0bhbtb5": "medicine chest",
  "/m/056wv": "megalith",
  "/m/0hg7b": "microphone",
  "/m/0fx9l": "microwave oven",
  "/m/03w1r4": "military uniform",
  "/m/045jsc": "minibus",
  "/m/01cmb2": "miniskirt",
  "/m/046d80l": "mini",
  "/m/057gn": "minivan",
  "/m/04ylt": "missile",
  "/m/03hj559": "mixing bowl",
  "/m/02x_6w": "mobile home",
  "/m/014m0q": "ford model t",
  "/m/04wyr": "modem",
  "/m/0cfkj": "monastery",
  "/m/01dxlg": "monitor",
  "/m/0dmpm": "moped",
  "/m/01v0db": "mortar and pestle",
  "/m/01vzvy": "mortar",
  "/m/01v4sn": "mortarboard",
  "/m/04_xn": "mosque",
  "/m/075l0w": "mosquito net",
  "/m/011_lb": "vespa",
  "/m/0dmq2": "scooter",
  "/m/0_mjp": "mountain bike",
  "/m/01j61q": "tent",
  "/m/020lf": "mouse",
  "/m/02ndjp": "mousetrap",
  "/m/06830k": "muzzle",
  "/m/023j4r": "nail",
  "/m/04b75v": "neck brace",
  "/m/01llwg": "necklace",
  "/m/08_h7n": "nipple",
  "/m/016vv0": "notebook",
  "/m/0pr_h": "obelisk",
  "/m/05kms": "oboe",
  "/m/0dm32": "sweet potato",
  "/m/012fqz": "ocarina",
  "/m/0jmbc": "odometer",
  "/m/0ctcs9": "oil filter",
  "/m/013y0j": "organ",
  "/m/01399x": "pipe organ",
  "/m/0b3sh": "oscilloscope",
  "/m/0j64pd2": "overskirt",
  "/m/09xgsq": "oxcart",
  "/m/04qwst": "oxygen mask",
  "/m/014y4n": "paddle",
  "/m/043tx8h": "paddlewheel",
  "/m/05_7__": "padlock",
  "/m/0142wf": "pajamas",
  "/m/05zp8": "palace",
  "/m/060jx": "pan flute",
  "/m/02w3r3": "paper towel",
  "/m/0cyfs": "parachute",
  "/m/035j27": "chute",
  "/m/01hj6r": "parallel bars",
  "/m/015qbp": "parking meter",
  "/m/0467y7": "passenger car",
  "/m/01hffk": "carriage",
  "/m/02y5kn": "coach",
  "/m/01g50p": "railroad car",
  "/m/02jb9f": "terrace",
  "/m/02p8qh": "patio",
  "/m/015qcd": "payphone",
  "/m/05607t": "pedestal",
  "/m/05676x": "pencil case",
  "/m/02ddwp": "pencil sharpener",
  "/m/0p833": "perfume",
  "/m/0b_my": "petri dish",
  "/m/01gx4y": "photocopier",
  "/m/0ptv6": "pick",
  "/m/061nz": "pickelhaube",
  "/m/0874qq": "picket fence",
  "/m/0cvq3": "pickup truck",
  "/m/01phq4": "pier",
  "/m/01j9jk": "piggy bank",
  "/m/034c16": "pillow",
  "/m/02vr0jq": "pinwheel",
  "/m/01z9v6": "pitcher",
  "/m/015_xj": "plane",
  "/m/02bb6f": "block plane",
  "/m/0gfxd": "planetarium",
  "/m/05gqfk": "plastic bag",
  "/m/0605m": "plough",
  "/m/02549m": "plunger",
  "/m/07pltdk": "pole",
  "/m/03wc5wd": "police van",
  "/m/03qtgn": "poncho",
  "/m/04p0qw": "billiard table",
  "/m/0fm3zh": "flowerpot",
  "/m/042x3v": "potter's wheel",
  "/m/04h83m": "prayer rug",
  "/m/01m4t": "printer",
  "/m/0d1w9": "prison",
  "/m/012b4l": "projectile",
  "/m/0h8n5ml": "projector",
  "/m/0d_fj": "hockey puck",
  "/m/0420v5": "punching bag",
  "/m/0fkbys": "punchball",
  "/m/069t5": "quill",
  "/m/08xgn7": "comfort",
  "/m/0m8q5": "quilt",
  "/m/0ncqpsr": "race car",
  "/m/0b9jyp": "racer",
  "/m/0dv9c": "racket",
  "/m/05mvw3t": "radiator",
  "/m/06bz3": "radio",
  "/m/0clmf": "radio telescope",
  "/m/0f7bzd": "rain barrel",
  "/m/01lgkm": "rv",
  "/m/04bmfj": "reel",
  "/m/0118ms9c": "reflex camera",
  "/m/040b_t": "refrigerator",
  "/m/0qjjc": "remote control",
  "/m/06l8d": "restaurant",
  "/m/06fk8": "revolver",
  "/m/06c54": "rifle",
  "/m/047_c_": "rocking chair",
  "/m/04n2rh": "rocker",
  "/m/03gysv": "rotisserie",
  "/m/02fh7f": "eraser",
  "/m/0wdt60w": "rugby ball",
  "/m/0hdln": "ruler",
  "/m/0h8m1sw": "running shoe",
  "/m/033n1h": "safe",
  "/m/01x1pk": "safety pin",
  "/m/03nfch": "sandal",
  "/m/034xfs": "sarong",
  "/m/06ncr": "saxophone",
  "/m/07964": "scabbard",
  "/m/03txqz": "scale",
  "/m/02yvhj": "school bus",
  "/m/0gw0_": "schooner",
  "/m/057p5t": "scoreboard",
  "/m/01t3_": "screen",
  "/m/0c37z": "screw",
  "/m/01bms0": "screwdriver",
  "/m/0dkzw": "seat belt",
  "/m/0llzx": "sewing machine",
  "/m/0bg7b": "shield",
  "/m/0h62vyn": "shoe store",
  "/m/019plg": "shopping cart",
  "/m/01bb6j": "shovel",
  "/m/02x3h51": "shower cap",
  "/m/046tgk": "shower curtain",
  "/m/02plb23": "ski",
  "/m/01jp9b": "sleeping bag",
  "/m/073r0": "slide rule",
  "/m/02y_763": "sliding door",
  "/m/077hz": "slot machine",
  "/m/01x3jk": "snowmobile",
  "/m/04vv5k": "snowplow",
  "/m/0c3mkw": "soap dispenser",
  "/m/0dpm1v": "soccer ball",
  "/m/01nq26": "sock",
  "/m/03b9jw": "solar dish",
  "/m/02jfl0": "sombrero",
  "/m/03rb85": "space bar",
  "/m/0d8rlg": "space heater",
  "/m/09l35": "space shuttle",
  "/m/02d1br": "spatula",
  "/m/02rlv9": "speedboat",
  "/m/01tksn": "spider web",
  "/m/06k2sz": "spindle",
  "/m/012mq4": "sports car",
  "/m/04_5hy": "stage",
  "/m/073g6": "stethoscope",
  "/m/0670sh": "stole",
  "/m/02h19r": "scarf",
  "/m/0bysjw": "stone wall",
  "/m/03t7l5": "stopwatch",
  "/m/02ppnm": "stove",
  "/m/0n48n1b": "strainer",
  "/m/07kfm": "tram",
  "/m/02lbcq": "stretcher",
  "/m/026qbn5": "studio couch",
  "/m/02crq1": "couch",
  "/m/01q4wd": "stupa",
  "/m/074d1": "submarine",
  "/m/01xyhv": "suit",
  "/m/0jmq7": "sundial",
  "/m/017ftj": "sunglasses",
  "/m/01r0j5": "sunscreen",
  "/m/0csy8": "suspension bridge",
  "/m/04cvgx": "mop",
  "/m/0h8k3ng": "sweatshirt",
  "/m/015jwr": "swing",
  "/m/07059": "switch",
  "/m/012ysf": "syringe",
  "/m/07cmd": "tank",
  "/m/01fh4r": "teapot",
  "/m/0kmg4": "teddy bear",
  "/m/07c52": "television",
  "/m/05ctyq": "tennis ball",
  "/m/0d7fvd": "theater curtain",
  "/m/02kznk": "thimble",
  "/m/0ch_k": "thresher",
  "/m/01l_mq": "throne",
  "/m/01k6s3": "toaster",
  "/m/02553v": "toilet seat",
  "/m/07dd4": "torch",
  "/m/0jt7c": "totem pole",
  "/m/04cnwn": "tow truck",
  "/m/013xlm": "tractor",
  "/m/078my": "trailer truck",
  "/m/01nn4f": "tray",
  "/m/01wyb3": "trench coat",
  "/m/01786t": "tricycle",
  "/m/022jsk": "trimaran",
  "/m/073bxn": "tripod",
  "/m/01_hct": "triumphal arch",
  "/m/0f6pl": "trolleybus",
  "/m/07c6l": "trombone",
  "/m/0209pm": "turnstile",
  "/m/0hnnb": "umbrella",
  "/m/0f6nr": "unicycle",
  "/m/0d31p": "vacuum cleaner",
  "/m/02s195": "vase",
  "/m/02bqth": "vault",
  "/m/011ljn": "velvet",
  "/m/01nfrr": "vending machine",
  "/m/01zp3k": "vestment",
  "/m/01jnfv": "viaduct",
  "/m/02w3w": "fiddle",
  "/m/07y_7": "violin",
  "/m/02rgn06": "volleyball",
  "/m/04z4wx": "waffle iron",
  "/m/0h8mzrc": "wall clock",
  "/m/02_vjy": "wallet",
  "/m/0d4w1": "closet",
  "/m/02vkqh8": "wardrobe",
  "/m/0f5lx": "military aircraft",
  "/m/0130jx": "sink",
  "/m/0174k2": "washing machine",
  "/m/03pv8m": "washer",
  "/m/0118n_9r": "water bottle",
  "/m/0c7py": "water tower",
  "/m/01hzl4": "wig",
  "/m/08439z": "window screen",
  "/m/020p1v": "wine bottle",
  "/m/083s2": "wing",
  "/m/084rd": "wok",
  "/m/051lk3": "wooden spoon",
  "/m/09kxp": "wool",
  "/m/01yh65": "woolen",
  "/m/01nzyt": "shipwreck",
  "/m/0hsrw": "sailboat",
  "/m/0152pb": "yawl",
  "/m/026s1n": "yurt",
  "/m/085n4": "website",
  "/m/01vnb": "comic book",
  "/m/0j4mv": "crossword",
  "/m/04jph85": "street sign",
  "/m/015qff": "traffic light",
  "/m/02w31v": "dust jacket",
  "/m/024gjb": "menu",
  "/m/050gv4": "plate",
  "/m/02g30s": "guacamole",
  "/m/04y0_x": "hot pot",
  "/m/0gth6": "trifle",
  "/m/0cxn2": "ice cream",
  "/m/02xcpb": "lollipop",
  "/m/01rrrx": "baguette",
  "/m/01fb_0": "bagel",
  "/m/01f91_": "pretzel",
  "/m/013q4y": "cheeseburger",
  "/m/01b9xk": "hot dog",
  "/m/02fvjy": "mashed potato",
  "/m/0fbw6": "cabbage",
  "/m/0hkxq": "broccoli",
  "/m/015w7p": "cauliflower",
  "/m/027pcv": "zucchini",
  "/m/01rvvg": "acorn squash",
  "/m/07ll5f": "butternut squash",
  "/m/015x4r": "cucumber",
  "/m/047v4b": "artichoke",
  "/m/0jg57": "bell pepper",
  "/m/052sf": "mushroom",
  "/m/01_12b": "granny smith",
  "/m/07fbm7": "strawberry",
  "/m/0cyhj_": "orange",
  "/m/09k_b": "lemon",
  "/m/0fw9d": "fig",
  "/m/01drpv": "ananas",
  "/m/0fp6w": "pineapple",
  "/m/09qck": "banana",
  "/m/01xcwm": "jackfruit",
  "/m/0jwn_": "pomegranate",
  "/m/0cl63": "hay",
  "/m/0273gv": "carbonara",
  "/m/06hr0k": "chocolate syrup",
  "/m/01x9mn": "dough",
  "/m/020j3z": "meatloaf",
  "/m/0663v": "pizza",
  "/m/05j5g_": "pot pie",
  "/m/01j3zr": "burrito",
  "/m/02wsb20": "red wine",
  "/m/0ctfk": "espresso",
  "/m/07ptj3n": "cup",
  "/m/035f3k": "eggnog",
  "/m/09d_r": "mountain",
  "/m/0b7z1": "drop",
  "/m/018vpr": "cliff",
  "/m/0l_br": "coral reef",
  "/m/03dtr": "geyser",
  "/m/02r3_7_": "promontory",
  "/m/04hgtk": "head",
  "/m/04gv79h": "headland",
  "/m/0b3yr": "beach",
  "/m/01lxd": "coast",
  "/m/07yxk": "valley",
  "/m/07_9_": "volcano",
  "/m/02h664g": "baseball player",
  "/m/02m57w": "groom",
  "/m/01g2vp": "rapeseed",
  "/m/01fpbm": "daisy",
  "/m/047qy3x": "yellow lady's slipper",
  "/m/053wn": "corn",
  "/m/03q7vc": "acorn",
  "/m/06_kbr": "hip",
  "/m/01h5wg": "rose hip",
  "/m/028jgv": "buckeye",
  "/m/01s1_c": "coral fungus",
  "/m/071bgc": "agaric",
  "/m/026p3yg": "gyromitra",
  "/m/01sbch": "stinkhorn mushroom",
  "/m/043nrpn": "earthstar",
  "/m/039_px": "bolete",
  "/m/039xj_": "ear",
  "/m/09gtd": "toilet paper"
}
